EgoLCD: Egocentric Video Generation with Long Context Diffusion

Generating long, coherent egocentric videos is difficult, as hand-object interactions and procedural tasks require reliable long-term memory. Existing autoregressive models suffer from content drift, where object identity and scene semantics degrade over time. To address this challenge, we introduce EgoLCD, an end-to-end framework for egocentric long-context video generation that treats long video synthesis as a problem of efficient and stable memory management. EgoLCD combines a Long-Term Sparse KV Cache for stable global context with an attention-based short-term memory, extended by LoRA for local adaptation. A Memory Regulation Loss enforces consistent memory usage, and Structured Narrative Prompting provides explicit temporal guidance. Extensive experiments on the EgoVid-5M benchmark demonstrate that EgoLCD achieves state-of-the-art performance in both perceptual quality and temporal consistency, effectively mitigating generative forgetting and representing a significant step toward building scalable world models for embodied AI. Code: https://github.com/AIGeeksGroup/EgoLCD. Website: https://aigeeksgroup.github.io/EgoLCD.

==> code.txt <==
#vidgen/models/wanx/models.py

import torch
import torch.nn as nn
import torch.amp as amp
import math

from .attention import flash_attention
import torch.distributed as dist
from vidgen.registry import MODELS
from vidgen.utils.ckpt_utils import load_checkpoint
from vidgen.acceleration.checkpoint import auto_grad_checkpoint

from training_acc.dist.parallel_state import is_enable_sequence_parallel
from training_acc.patches.wanx2_1_t2v import split, gather, collect_tokens, collect_heads


__all__ = ['Transformer']


def create_causal_mask_4_probe_tokens(probe_length, seq_length, local_position_ids, 
                                     dtype=torch.float32, device=torch.device('cuda' if torch.cuda.is_available() else 'cpu')):
    """为探测token创建因果掩码"""
    mask = torch.full((probe_length, seq_length), torch.finfo(dtype).min, dtype=dtype, device=device)
    
    # 使用指定的device创建indices
    indices = torch.arange(seq_length, device=device).unsqueeze(0).expand(probe_length, -1)
    
    before_mask = indices <= local_position_ids.unsqueeze(1)
    mask[before_mask] = 0
    
    return mask

class LoRALayer(nn.Module):
    def __init__(self, in_dim, out_dim, rank, alpha):
        super().__init__()
        std_dev = 1 / torch.sqrt(torch.tensor(rank).float())
        self.lora_A = torch.nn.Parameter(torch.randn(in_dim, rank) * std_dev)
        self.lora_B = torch.nn.Parameter(torch.zeros(rank, out_dim))
        self.alpha = alpha
        
    def forward(self, x):
        x = self.alpha * (x @ self.lora_A @ self.lora_B)
        return x


def sinusoidal_embedding_1d(dim, position):
    # preprocess
    assert dim % 2 == 0
    half = dim // 2
    position = position.type(torch.float64)

    # calculation
    sinusoid = torch.outer(
        position,
        torch.pow(10000, -torch.arange(half).to(position).div(half))
    )
    x = torch.cat([torch.cos(sinusoid), torch.sin(sinusoid)], dim=1)
    return x


@amp.autocast("cuda", enabled=False)
def rope_params(max_seq_len, dim, theta=10000):
    assert dim % 2 == 0
    freqs = torch.outer(
        torch.arange(max_seq_len),
        1.0 / torch.pow(theta, torch.arange(0, dim, 2).to(torch.float64).div(dim))
    )
    freqs = torch.polar(torch.ones_like(freqs), freqs)  # cos + j.sin
    return freqs


@amp.autocast("cuda", enabled=False)
def rope_apply(x, grid_sizes, freqs, history_t_length=0):
    # x: 1, 75600, 5, 128
    n, c = x.size(2), x.size(3) // 2

    # split freqs
    freqs = freqs.split([c - 2 * (c // 3), c // 3, c // 3], dim=1)

    # loop over samples
    output = []
    for i, (f, h, w) in enumerate(grid_sizes.tolist()):
        seq_len = f * h * w  # 75600

        # precompute multipliers
        x_i = torch.view_as_complex(
            x[i, :seq_len].to(torch.float64).reshape(seq_len, n, -1, 2)
        )  # 75600, 5, 64
        freqs_i = torch.cat([
            freqs[0][history_t_length: history_t_length + f].view(f, 1, 1, -1).expand(f, h, w, -1),
            freqs[1][: h].view(1, h, 1, -1).expand(f, h, w, -1),
            freqs[2][: w].view(1, 1, w, -1).expand(f, h, w, -1)
        ], dim=-1).reshape(seq_len, 1, -1)  # 75600, 1, 64

        # apply rotary embedding
        x_i = torch.view_as_real(x_i * freqs_i).flatten(2)  # 75600, 5, 128
        x_i = torch.cat([x_i, x[i, seq_len:]])  #  75600, 5, 128

        # append to collection
        output.append(x_i)
    return torch.stack(output).float()


class RMSNorm(nn.Module):

    def __init__(self, dim, eps=1e-5):
        super().__init__()
        self.dim = dim
        self.eps = eps
        self.weight = nn.Parameter(torch.ones(dim))
    
    def forward(self, x):
        return self._norm(x.float()).type_as(x) * self.weight
    
    def _norm(self, x):
        return x * torch.rsqrt(x.pow(2).mean(dim=-1, keepdim=True) + self.eps)


class LayerNorm(nn.LayerNorm):
    def __init__(self, dim, eps=1e-6, elementwise_affine=False):
        super().__init__(dim, elementwise_affine=elementwise_affine, eps=eps)
    
    def forward(self, x):
        return super().forward(x.float()).type_as(x)


class SelfAttention(nn.Module):

    def __init__(
        self,
        dim,
        num_heads,
        window_size=(-1, -1),
        qk_norm=True,
        eps=1e-6,
        enable_sparse_cache=True,
        tau_threshold=0.985,
        layer_idx=0
    ):
        assert dim % num_heads == 0
        super().__init__()
        self.dim = dim
        self.num_heads = num_heads
        self.head_dim = dim // num_heads
        self.window_size = window_size
        self.qk_norm = qk_norm
        self.eps = eps
        
        # 稀疏缓存配置
        self.enable_sparse_cache = enable_sparse_cache
        self.tau_threshold = tau_threshold
        self.layer_idx = layer_idx
        self.counter = 0
        self.important_ids = None
        self.prompt_length = 0

        # layers
        self.q = nn.Linear(dim, dim)
        self.k = nn.Linear(dim, dim)
        self.v = nn.Linear(dim, dim)
        self.o = nn.Linear(dim, dim)
        self.norm_q = RMSNorm(dim, eps=eps) if qk_norm else nn.Identity()
        self.norm_k = RMSNorm(dim, eps=eps) if qk_norm else nn.Identity()
    
    def _compute_sparse_attention_weights(self, q, k, seq_len):
        """计算稀疏注意力权重并选择重要token"""
        device = q.device  # 获取当前设备
        probe_length = min(128, seq_len)
        recent_length = min(64, seq_len)
        
        if seq_len > 64:
            # 使用当前设备创建张量
            recent_ids = torch.arange(seq_len - recent_length, seq_len, device=device)
            random_ids = torch.randint(0, seq_len - recent_length, 
                                      (probe_length - recent_length,), device=device)
            probe_ids = torch.cat([recent_ids, random_ids])
        else:
            probe_ids = torch.arange(seq_len, device=device)
        
        probe_query_states = q[:, probe_ids]
        probe_attn_weights = torch.einsum('bqnd,bknd->bnqk', probe_query_states, k)
        probe_attn_weights = probe_attn_weights / math.sqrt(self.head_dim)
        
        probe_attention_mask = create_causal_mask_4_probe_tokens(
            probe_ids.shape[0], seq_len, probe_ids,
            dtype=probe_attn_weights.dtype, device=device  # 确保传递device
        ).unsqueeze(0).unsqueeze(0)
        
        probe_attn_weights = probe_attn_weights + probe_attention_mask
        probe_attn_weights = torch.softmax(probe_attn_weights, dim=-1)
        
        token_attn_sum = torch.sum(probe_attn_weights, dim=[1, 2])
        
        # 使用当前设备创建position_weights
        position_weights = torch.flip(
            torch.arange(1, seq_len + 1, device=device), 
            dims=(0,)
        ).float()
        token_attn_mean = token_attn_sum / position_weights.unsqueeze(0)
        
        tmp = token_attn_sum.sum(0).float()
        total_sum = tmp.sum()
        sorted_tensor = torch.sort(tmp, descending=True).values
        cumulative_sum = sorted_tensor.cumsum(0)
        threshold = self.tau_threshold * total_sum
        valid_index = torch.where(cumulative_sum >= threshold)[0][0] + 1
        valid_index = min(valid_index.item(), int(0.4 * seq_len))
        
        important_ids = token_attn_mean.topk(valid_index, dim=-1, largest=True).indices
    
        return important_ids
    
    def forward(self, x, seq_lens, grid_sizes, freqs, k_cache=None, v_cache=None, return_kv=False, history_t_length=0):
        b, s, n, d = *x.shape[:2], self.num_heads, self.head_dim

        # query, key, value function
        def qkv_fn(x):
            q = self.norm_q(self.q(x)).view(b, s, n, d)
            k = self.norm_k(self.k(x)).view(b, s, n, d)
            v = self.v(x).view(b, s, n, d)
            return q, k, v
        
        q, k, v = qkv_fn(x)

        if is_enable_sequence_parallel():
            q = collect_tokens(q)  # q: 1, 75600, 5, 128
            k = collect_tokens(k)
            v = collect_tokens(v)
        
        # rope
        q = rope_apply(q, grid_sizes, freqs, history_t_length)
        k = rope_apply(k, grid_sizes, freqs, history_t_length)

        # 稀疏缓存逻辑
        if self.enable_sparse_cache and s > 1:  # 预填充阶段
            # self.important_ids = self._compute_sparse_attention_weights(q, k, s)
            self.important_ids = self._compute_sparse_attention_weights(q, k, k.shape[1])
            self.counter = 0
            self.prompt_length = s
        elif self.enable_sparse_cache:  # 生成阶段
            self.counter += 1

        if return_kv:
            new_k_cache = k.clone()
            new_v_cache = v.clone()
            
            # 如果启用稀疏缓存且在预填充阶段，只缓存重要token
            if self.enable_sparse_cache and s > 1 and self.important_ids is not None:
                #(f"Layer {self.layer_idx}: Before Sparse Caching = {s} tokens, After Sparse Caching = {self.important_ids.shape[1]} tokens")
                # 为每个batch选择重要token
                batch_indices = torch.arange(b, device=k.device).unsqueeze(1)
                new_k_cache = new_k_cache[batch_indices, self.important_ids]
                new_v_cache = new_v_cache[batch_indices, self.important_ids]
        else:
            new_k_cache = None
            new_v_cache = None
        
        # load KV cache
        if k_cache is not None and v_cache is not None:
            k = torch.cat([k_cache, k], dim=1)
            v = torch.cat([v_cache, v], dim=1)


        # 注意力计算
        x = flash_attention(
            q=q,
            k=k,
            v=v,
            k_lens=None,
            window_size=self.window_size
        )


        if is_enable_sequence_parallel():
            x = collect_heads(x)

        # output
        x = x.flatten(2)
        x = self.o(x)
        return x, new_k_cache, new_v_cache
    
    
class LoRASelfAttention(nn.Module):

    def __init__(
        self,
        dim,
        num_heads,
        rank = 128,
        alpha = 1.,
        window_size=(-1, -1),
        qk_norm=True,
        eps=1e-6
    ):
        assert dim % num_heads == 0
        super().__init__()
        self.dim = dim
        self.num_heads = num_heads
        self.head_dim = dim // num_heads
        self.window_size = window_size
        self.qk_norm = qk_norm
        self.eps = eps

        # layers
        self.q = nn.Linear(dim, dim)
        self.k = nn.Linear(dim, dim)
        self.v = nn.Linear(dim, dim)
        self.o = nn.Linear(dim, dim)
        self.lora_q = LoRALayer(dim, dim, rank, alpha)
        self.lora_k = LoRALayer(dim, dim, rank, alpha)
        self.lora_v = LoRALayer(dim, dim, rank, alpha)
        self.lora_o = LoRALayer(dim, dim, rank, alpha)
        self.norm_q = RMSNorm(dim, eps=eps) if qk_norm else nn.Identity()
        self.norm_k = RMSNorm(dim, eps=eps) if qk_norm else nn.Identity()
    
    def forward(self, x, seq_lens, grid_sizes, freqs, k_cache=None, v_cache=None, return_kv=False, history_t_length=0):
        b, s, n, d = *x.shape[:2], self.num_heads, self.head_dim

        # query, key, value function
        def qkv_fn(x):
            q = self.norm_q(self.q(x) + self.lora_q(x)).view(b, s, n, d)
            k = self.norm_k(self.k(x) + self.lora_k(x)).view(b, s, n, d)
            v = (self.v(x) + self.lora_v(x)).view(b, s, n, d)
            return q, k, v
        
        q, k, v = qkv_fn(x)

        if is_enable_sequence_parallel():
            q = collect_tokens(q)  # q: 1, 75600, 5, 128
            k = collect_tokens(k)
            v = collect_tokens(v)
        
        # rope
        q = rope_apply(q, grid_sizes, freqs, history_t_length)
        k = rope_apply(k, grid_sizes, freqs, history_t_length)
        
        if return_kv:
            new_k_cache = k.clone()
            new_v_cache = v.clone()
        else:
            new_k_cache = None
            new_v_cache = None
        
        # load KV cache
        if k_cache is not None and v_cache is not None:
            k = torch.cat([k, k_cache], dim=1)  # k cache: 1, 122400, 5, 128
            v = torch.cat([v, v_cache], dim=1)

        x = flash_attention(
            q=q,  # freqs: 1024, 64
            k=k,
            v=v,
            k_lens=None,  # 测试下seq_lens
            window_size=self.window_size
        )

        if is_enable_sequence_parallel():
            x = collect_heads(x)

        # output
        x = x.flatten(2)
        x = self.o(x) + self.lora_o(x)
        return x, new_k_cache, new_v_cache



class CrossAttention(SelfAttention):

    def forward(self, x, context, context_lens):
        """
        x:              [B, L1, C].
        context:        [B, L2, C].
        context_lens:   [B].
        """
        b, n, d = x.size(0), self.num_heads, self.head_dim

        # compute query, key, value
        q = self.norm_q(self.q(x)).view(b, -1, n, d)
        k = self.norm_k(self.k(context)).view(b, -1, n, d)
        v = self.v(context).view(b, -1, n, d)

        if is_enable_sequence_parallel():
            q = collect_tokens(q)
            k = split(k, 2)
            v = split(v, 2)

        # compute attention
        x = flash_attention(q, k, v, k_lens=context_lens)

        if is_enable_sequence_parallel():
            x = collect_heads(x)

        # output
        x = x.flatten(2)
        x = self.o(x)
        return x


class AttentionBlock(nn.Module):
    
    def __init__(
        self,
        dim,
        ffn_dim,
        num_heads,
        window_size=(-1, -1),
        qk_norm=True,
        cross_attn_norm=False,
        eps=1e-6,
        lora=False,
        rank=256,
        alpha=1.,
        enable_sparse_cache=True,
        tau_threshold=0.985,
        layer_idx=0
    ):
        super().__init__()
        self.dim = dim
        self.ffn_dim = ffn_dim
        self.num_heads = num_heads
        self.window_size = window_size
        self.qk_norm = qk_norm
        self.cross_attn_norm = cross_attn_norm
        self.eps = eps

        # layers
        self.norm1 = LayerNorm(dim, eps)
        if lora:
            # 这里需要实现LoRASelfAttention或者修改为使用普通SelfAttention
            self.self_attn = SelfAttention(
                dim, num_heads, window_size, qk_norm, eps, 
                enable_sparse_cache, tau_threshold, layer_idx
            )
        else:
            self.self_attn = SelfAttention(
                dim, num_heads, window_size, qk_norm, eps,
                enable_sparse_cache, tau_threshold, layer_idx
            )
        self.norm3 = LayerNorm(
            dim, eps, elementwise_affine=True
        ) if cross_attn_norm else nn.Identity()
        self.cross_attn = CrossAttention(dim, num_heads, (-1, -1), qk_norm, eps)
        self.norm2 = LayerNorm(dim, eps)
        self.ffn = nn.Sequential(
            nn.Linear(dim, ffn_dim),
            nn.GELU(approximate='tanh'),
            nn.Linear(ffn_dim, dim)
        )

        # modulation
        self.modulation = nn.Parameter(torch.randn(1, 6, dim) / dim ** 0.5)
    
    def forward(
        self,
        x,
        e,
        seq_lens,
        grid_sizes,
        freqs,
        context,
        context_lens,
        k_cache=None,
        v_cache=None,
        return_kv=False,
        history_t_length=0
    ):
        assert e.dtype == torch.float32
        with amp.autocast("cuda", dtype=torch.float32):
            e = (self.modulation + e).chunk(6, dim=1)
        assert e[0].dtype == torch.float32

        # self-attention
        y, new_k_cache, new_v_cache = self.self_attn(
            self.norm1(x).float() * (1 + e[1]) + e[0], seq_lens, grid_sizes, freqs, k_cache, v_cache, return_kv, history_t_length
        )
        with amp.autocast("cuda", dtype=torch.float32):
            x = x + y * e[2]

        # cross-attention & ffn function
        def cross_attn_ffn(x, context, context_lens, e):
            x = x + self.cross_attn(self.norm3(x), context, context_lens)
            y = self.ffn(self.norm2(x).float() * (1 + e[4]) + e[3])
            with amp.autocast("cuda", dtype=torch.float32):
                x = x + y * e[5]
            return x

        x = cross_attn_ffn(x, context, context_lens, e)
        return x, new_k_cache, new_v_cache


class Head(nn.Module):

    def __init__(self, dim, out_dim, patch_size, eps=1e-6):
        super().__init__()
        self.dim = dim
        self.out_dim = out_dim
        self.patch_size = patch_size
        self.eps = eps

        # layers
        out_dim = math.prod(patch_size) * out_dim
        self.norm = LayerNorm(dim, eps)
        self.head = nn.Linear(dim, out_dim)

        # modulation
        self.modulation = nn.Parameter(torch.randn(1, 2, dim) / dim ** 0.5)
    
    def forward(self, x, e):
        assert e.dtype == torch.float32
        with amp.autocast("cuda", dtype=torch.float32):
            e = (self.modulation + e.unsqueeze(1)).chunk(2, dim=1)
            x = (self.head(self.norm(x) * (1 + e[1]) + e[0]))
        return x


class Transformer(nn.Module):

    def __init__(
        self,
        patch_size=(1, 2, 2),
        text_len=512,
        in_dim=16,
        dim=2048,
        ffn_dim=8192,
        freq_dim=256,
        text_dim=4096,
        out_dim=16,
        num_heads=16,
        num_layers=32,
        window_size=(-1, -1),
        qk_norm=True,
        cross_attn_norm=False,
        eps=1e-6,
        use_fixed_seq_len=True,
        sp_degree=1,
        enable_sparse_cache=True,
        tau_threshold=0.985,
    ):
        super().__init__()
        self.patch_size = patch_size
        self.text_len = text_len
        self.in_dim = in_dim
        self.dim = dim
        self.ffn_dim = ffn_dim
        self.freq_dim = freq_dim
        self.text_dim = text_dim
        self.out_dim = out_dim
        self.num_heads = num_heads
        self.num_layers = num_layers
        self.window_size = window_size
        self.qk_norm = qk_norm
        self.cross_attn_norm = cross_attn_norm
        self.eps = eps
        self.use_fixed_seq_len = use_fixed_seq_len
        self.sp_degree = sp_degree
        self.enable_sparse_cache = enable_sparse_cache
        self.tau_threshold = tau_threshold

        # embeddings
        self.patch_embedding = nn.Conv3d(
            in_dim, dim, kernel_size=patch_size, stride=patch_size
        )
        self.patch_embedding2 = nn.Conv3d(
            in_dim+1, dim, kernel_size=patch_size, stride=patch_size
        )
        self.text_embedding = nn.Sequential(
            nn.Linear(text_dim, dim),
            nn.GELU(approximate='tanh'),
            nn.Linear(dim, dim)
        )

        self.time_embedding = nn.Sequential(
            nn.Linear(freq_dim, dim),
            nn.SiLU(),
            nn.Linear(dim, dim)
        )
        self.time_projection = nn.Sequential(
            nn.SiLU(),
            nn.Linear(dim, dim * 6)
        )

        # blocks
        self.blocks = nn.ModuleList([AttentionBlock(
            dim, ffn_dim, num_heads, window_size, qk_norm, cross_attn_norm, eps, 
            lora=True if _ >= self.num_layers // 2 else False,
            enable_sparse_cache=enable_sparse_cache,
            tau_threshold=tau_threshold,
            layer_idx=_
        ) for _ in range(num_layers)])

        # head
        self.head = Head(dim, out_dim, patch_size, eps)

        # buffers (don't use register_buffer otherwise dtype will be changed in to())
        assert (dim % num_heads) == 0 and (dim // num_heads) % 2 == 0
        d = dim // num_heads
        self.freqs = torch.cat([
            rope_params(512, d - 4 * (d // 6)),
            rope_params(512, 2 * (d // 6)),
            rope_params(512, 2 * (d // 6))
        ], dim=1)

        # initialize weights
        self.init_weights()
    
    def forward(
        self,
        x,
        conditional_video,
        t,
        context,
        seq_len,
        k_cache=None,
        v_cache=None,
        return_kv=False,
        history_t_length=0
    ):
        """
        x:              A list of videos each with shape [C, T, H, W].
        t:              [B].
        context:        A list of text embeddings each with shape [L, C].
        """
        # params
        device = self.patch_embedding.weight.device
        if self.freqs.device != device:
            self.freqs = self.freqs.to(device)
        
        T, ori_height, ori_width = x.shape[-3:]
        if ori_width % self.patch_size[2] != 0:
            x = F.pad(x, (0, self.patch_size[2] - ori_width % self.patch_size[2]))
        if ori_height % self.patch_size[1] != 0:
            x = F.pad(x, (0, 0, 0, self.patch_size[1] - ori_height % self.patch_size[1]))
        
        _, _, ot, oh, ow = x.shape
         
        tt, th, tw = (
            ot // self.patch_size[0],
            oh // self.patch_size[1],
            ow // self.patch_size[2],
        )
        
        # embeddings
        x = self.patch_embedding(x) + self.patch_embedding2(conditional_video)
        grid_sizes = torch.stack([
            torch.tensor(u.shape[1:], dtype=torch.long) for u in x
        ])
        x = x.flatten(2).transpose(1, 2)
        seq_lens = torch.tensor([u.size(0) for u in x], dtype=torch.long)

        tokens_num = x.shape[1]
        remainder = 0
        if self.use_fixed_seq_len:
            # use fixed seq length
            assert tokens_num <= seq_len, f"{seq_len=}, {x[0].shape=}"
            padding_num = seq_len - tokens_num
            x = torch.cat([x, x.new_zeros(x.shape[0], padding_num, x.shape[2])], dim=1)
        else:
            remainder = tokens_num % int(self.sp_degree) #兼容sp
            if remainder != 0:
                padding_num = self.sp_degree - remainder
                x = torch.cat([x, x.new_zeros(x.shape[0], padding_num, x.shape[2])], dim=1)
        
        # time embeddings
        with amp.autocast("cuda", dtype=torch.float32):
            e = self.time_embedding(
                sinusoidal_embedding_1d(self.freq_dim, t).float()
            )
            e0 = self.time_projection(e).unflatten(1, (6, self.dim))
            assert e.dtype == torch.float32 and e0.dtype == torch.float32

        # context
        context_lens = None
        context = self.text_embedding(torch.stack([torch.cat([
            u, u.new_zeros(self.text_len - u.size(0), u.size(1))
        ]) for u in context]))

        if is_enable_sequence_parallel():
            x = split(x, 1)

        # arguments
        kwargs = dict(
            e=e0,
            seq_lens=seq_lens,
            grid_sizes=grid_sizes,
            freqs=self.freqs,
            context=context,
            context_lens=context_lens,
            return_kv=return_kv
        )
        #after_x = []
        #before_x = []
        if return_kv:
            new_k_cache_list = []
            new_v_cache_list = []
        else:
            new_k_cache_list = None
            new_v_cache_list = None
        for i, block in enumerate(self.blocks):
            if i >= self.num_layers // 2:
                if k_cache and v_cache:
                    kwargs['k_cache'] = k_cache.pop(0)
                    kwargs['v_cache'] = v_cache.pop(0)
            x, new_k_cache, new_v_cache = auto_grad_checkpoint(block, x, history_t_length=history_t_length, **kwargs)
            if return_kv and i >= self.num_layers // 2:
                new_k_cache_list.append(new_k_cache)
                new_v_cache_list.append(new_v_cache)
        
        # head
        x = self.head(x, e)

        if is_enable_sequence_parallel():
            x = gather(x, 1)

        if remainder != 0:
            x = x[:, :-padding_num]
            
        # unpatchify
        x = self.unpatchify(x, tt, th, tw)
        
        x = x[:, :, :, :ori_height, :ori_width]
        
        return x, new_k_cache_list, new_v_cache_list 
    
    def unpatchify(self, x, t, h, w):
        c = self.out_dim
        pt, ph, pw = self.patch_size
        x = x.reshape(shape=(x.shape[0], t, h, w, pt, ph, pw, c))
        x = torch.einsum("nfhwpqrc->ncfphqwr", x)
        out = x.reshape(shape=(x.shape[0], c, t * pt, h * ph, w * pw))
        return out
    
    def init_weights(self):
        # basic init
        for m in self.modules():
            if isinstance(m, nn.Linear):
                nn.init.xavier_uniform_(m.weight)
                if m.bias is not None:
                    nn.init.zeros_(m.bias)
        
        # init embeddings
        nn.init.xavier_uniform_(self.patch_embedding.weight.flatten(1))
        nn.init.zeros_(self.patch_embedding2.weight)
        nn.init.zeros_(self.patch_embedding2.bias)
        for m in self.text_embedding.modules():
            if isinstance(m, nn.Linear):
                nn.init.normal_(m.weight, std=.02)
        for m in self.time_embedding.modules():
            if isinstance(m, nn.Linear):
                nn.init.normal_(m.weight, std=.02)
        
        # init output layer
        nn.init.zeros_(self.head.head.weight)



@MODELS.register_module("WanX21")
def wanx_21_t2v(from_pretrained=None, **kwargs):
    model = Transformer(**kwargs)
    if from_pretrained is not None:
        print(f"load wanx model from {from_pretrained}")
        load_checkpoint(model, from_pretrained)
    else:
        print(f"wanx from_pretrained is None, init wanx model by random")

    return model
-------------------------------------------------------------------------------------
# scripts/inference_long_video_sp.py

import os
import time
import numpy as np
from pprint import pformat
import functools
from functools import partial
import torch
import torch.distributed as dist
from vidgen.utils.train_utils import set_random_seed
from tqdm import tqdm
from typing import Dict, List
import torch.nn.functional as F
breakpoint()
from torch.nn.parallel import DistributedDataParallel as DDP
# FSDP
from torch.distributed.fsdp import FullyShardedDataParallel as FSDP
from torch.distributed.fsdp import StateDictType
from torch.distributed.fsdp.fully_sharded_data_parallel import (
    BackwardPrefetch,
    CPUOffload,
    MixedPrecision,
    ShardingStrategy,
)
from torch.distributed.device_mesh import init_device_mesh
from torch.distributed.fsdp.wrap import size_based_auto_wrap_policy, lambda_auto_wrap_policy
from vidgen.acceleration.parallel_states import set_sequence_parallel_group
from vidgen.datasets import save_sample
from vidgen.datasets.aspect import get_image_size, get_num_frames
from vidgen.models.text_encoder.t5 import text_preprocessing
from vidgen.registry import MODELS, SCHEDULERS, build_module
from vidgen.utils.config_utils import parse_configs
from vidgen.utils.inference_utils import (
    add_watermark,
    append_generated,
    append_score_to_prompts,
    apply_mask_strategy,
    collect_references_batch,
    dframe_to_frame,
    extract_json_from_prompts,
    extract_prompts_loop,
    get_save_path_name,
    load_prompts,
    merge_prompt,
    prepare_multi_resolution_info,
    refine_prompts_by_openai,
    split_prompt,
)
from vidgen.utils.ckpt_utils import load, sharded_load
from vidgen.datasets.utils import read_file, get_transforms_image, get_transforms_video, VID_EXTENSIONS
from vidgen.utils.misc import all_exists, create_logger, is_distributed, is_main_process, to_torch_dtype, measure_gpu_memory
from vidgen.utils.constants import PROMPT_TEMPLATE
from vidgen.models.text_encoder import WanX21T5Encoder
from vidgen.utils.get_prompt_coeff import MotionAnalyzer
from training_acc.parallelisms import parallelize
from training_acc.config import ParallelConfig
from training_acc.dist import initialize, parallel_state, log_rank, get_local_rank, get_sequence_parallel_rank, destroy_process_group
from training_acc.logger import logger as acc_logger
from training_acc.utils import get_model_numel
# from vidgen.acceleration.parallel_states import get_data_parallel_group
from vidgen.registry import DATASETS, MODELS, SCHEDULERS, build_module
from vidgen.datasets.dataloader import prepare_dataloader
from torch.utils.data import DataLoader
from vidgen.datasets.read_video import read_video
import torchvision.transforms as transforms
from vidgen.datasets.sampler import StatefulDistributedSampler


def update_kv_cache(kv_cache, new_kv_cache):
    if kv_cache == None:
        kv_cache = new_kv_cache
    elif new_kv_cache is None:
        return kv_cache
    else:
        assert len(kv_cache) == len(new_kv_cache)
        for t in range(len(kv_cache)):
            assert len(kv_cache[t]) == len(new_kv_cache[t])
            for l in range(len(kv_cache[t])):
                kv_cache[t][l] = torch.cat([kv_cache[t][l], new_kv_cache[t][l]], dim=1)
                if kv_cache[t][l].shape[1] > 85680:
                    kv_cache[t][l] = kv_cache[t][l][:, -85680:]
    return kv_cache


def encode_prompt(
    prompt,
    neg_prompt,
    text_encoder,
    max_seq_len):
    prompt = [prompt] if isinstance(prompt, str) else prompt
    neg_prompt = [neg_prompt] if isinstance(neg_prompt, str) else neg_prompt

    context = text_encoder(prompt)
    context_null = text_encoder(neg_prompt)

    return dict(context=context, context_null=context_null, max_seq_len=max_seq_len)


class VideoTextDataset(torch.utils.data.Dataset):
    """load video according to the csv file.

    Args:
        target_video_len (int): the number of video frames will be load.
        align_transform (callable): Align different videos in a specified size.
        temporal_sample (callable): Sample the target length of a video.
    """

    def __init__(
        self,
        data_path=None,
        num_frames=16,
        frame_interval=1,
        image_size=(256, 256),
        transform_name="center",
        fps=None,
    ):
        self.data_path = data_path
        self.data = read_file(data_path)
        self.get_text = "text" in self.data.columns
        self.num_frames = num_frames
        self.frame_interval = frame_interval
        self.image_size = image_size
        self.transforms = {
            "image": get_transforms_image(transform_name, image_size),
            "video": get_transforms_video(transform_name, image_size),
        }
        self.fps = fps

    def _print_data_number(self):
        num_videos = 0
        num_images = 0
        for path in self.data["path"]:
            if self.get_type(path) == "video":
                num_videos += 1
            else:
                num_images += 1
        print(f"Dataset contains {num_videos} videos and {num_images} images.")

    def get_type(self, path):
        ext = os.path.splitext(path)[-1].lower()
        if ext.lower() in VID_EXTENSIONS:
            return "video"
        else:
            assert ext.lower() in IMG_EXTENSIONS, f"Unsupported file format: {ext}"
            return "image"

    def getitem(self, index):
        sample = self.data.iloc[index]
        path = sample["id"]
        path = os.path.join('/mnt/shuning/datasets/long_video_generation/second_phase_eval_videos', path)
        clips = sample['clips']
        file_type = self.get_type(path)

        # loading
        vframes, vinfo = read_video(path, backend="av")
        video_fps = vinfo["video_fps"] # if "video_fps" in vinfo else 24

        # Sampling video frames
        # video = temporal_random_crop(vframes, self.num_frames, self.frame_interval)
        
        frames = int((self.num_frames-1) / self.fps * video_fps + 1)
        frame_indice = np.linspace(0, frames, self.num_frames, dtype=int, endpoint=False)
        video = vframes[frame_indice]

        # transform
        transform = self.transforms["video"]
        video = transform(video)  # T C H W

        # TCHW -> CTHW
        video = video.permute(1, 0, 2, 3)

        ret = {"video": video, "fps": video_fps, 'path': path, 'clips': clips, 'text': sample["captions"]}
        return ret

    def __getitem__(self, index):
        return self.getitem(index)

    def __len__(self):
        return len(self.data)

def cosine_similarity(vec1, vec2):
    return F.cosine_similarity(vec1.flatten(), vec2.flatten(), dim=0)

def main():
    torch.set_grad_enabled(False)
    # ======================================================
    # parse configs & runtime variables
    # ======================================================
    # == parse configs ==
    cfg = parse_configs(training=False)

    # == device and dtype ==
    device = "cuda" if torch.cuda.is_available() else "cpu"
    cfg_dtype = cfg.get("dtype", "fp32")
    assert cfg_dtype in ["fp16", "bf16", "fp32"], f"Unknown mixed precision {cfg_dtype}"
    dtype = to_torch_dtype(cfg.get("dtype", "bf16"))
    torch.backends.cuda.matmul.allow_tf32 = True
    torch.backends.cudnn.allow_tf32 = True

    # == init distributed env ==
    # dist.init_process_group(backend="nccl")
    
    device_mesh = init_device_mesh("cuda", (torch.cuda.device_count(), ))
    
    torch.cuda.set_device(dist.get_rank() % torch.cuda.device_count())
    set_random_seed(seed=cfg.get("seed", 1024))
    
    device = torch.cuda.current_device()
    is_main_process_bool = dist.get_rank() == 0
    
    # parallel init
    sp_degree = cfg.get("sp_degree", 1)
    parallel_config = ParallelConfig(sp_degree = sp_degree)
    initialize(parallel_config=parallel_config)
    
    data_parallel_size = parallel_state.get_data_parallel_size()
    data_parallel_rank = parallel_state.get_data_parallel_rank()
    sp_parallel_rank = parallel_state.get_sequence_parallel_rank()
    # print('sp_parallel_rank is {}'.format(parallel_state.get_data_parallel_group().rank()))

    # == init logger ==
    # exp_dir = os.path.join(cfg.model.from_pretrained, "eval")
    # os.makedirs(exp_dir, exist_ok=True)
    cfg.model['from_pretrained'] = cfg.checkpoint
    logger = create_logger(None)
    logger.info("Inference configuration:\n %s", pformat(cfg.to_dict()))
    verbose = cfg.get("verbose", True)

    # data_parallel_group = get_data_parallel_group()
    # if True:
    #     from training_acc.dist import parallel_state
    #     data_parallel_group = parallel_state.get_data_parallel_group()
    # ======================================================
    # 2. build dataset and dataloader
    # ======================================================
    logger.info("Building dataset...")
    # == build dataset ==
    # cfg.dataset['rank'] = parallel_state.get_data_parallel_group().rank()
    # dataset = build_module(cfg.dataset, DATASETS)
    print(f"data path: {cfg.data_path}")
    dataset = VideoTextDataset(
        data_path=cfg.data_path,
        num_frames=9,
        frame_interval=cfg.frame_interval,
        image_size=cfg.image_size,
        transform_name="resize_crop",
        fps=cfg.fps,
    )
    logger.info("Dataset contains %s samples.", len(dataset))

    # sampler = torch.utils.data.distributed.DistributedSampler(dataset, rank=parallel_state.get_data_parallel_group().rank(), shuffle=False)
    # dataloader = DataLoader(
    #     dataset=dataset,
    #     batch_size=1,
    #     num_workers=cfg.get("num_workers", 4),
    #     shuffle=False,
    #     drop_last=False,
    #     pin_memory=True,
    #     sampler=sampler
    # )
    
    process_group = parallel_state.get_data_parallel_group()
    sampler = StatefulDistributedSampler(
        dataset,
        num_replicas=process_group.size(),
        rank=process_group.rank(),
        shuffle=False,
    )
    dataloader = DataLoader(
        dataset,
        batch_size=1,
        sampler=sampler,
        drop_last=True,
        pin_memory=True,
        num_workers=cfg.get("num_workers", 4)
    )

    # ======================================================
    # build model & load weights
    # ======================================================
    logger.info("Building models...")
    # == build text-encoder and vae ==    
    text_encoder = WanX21T5Encoder(
            name=cfg.t5.name,
            text_len=cfg.t5.text_len,
            dtype=cfg.t5.dtype,
            device=device,
            checkpoint_path=cfg.t5.checkpoint_path,
            tokenizer_path=cfg.t5.tokenizer_path)
    
    vae = build_module(cfg.get("vae", None), MODELS)
    vae.model = vae.model.to(device=device, dtype=dtype).eval()

    # == prepare video size ==
    image_size = cfg.get("image_size", None)
    if image_size is None:
        resolution = cfg.get("resolution", None)
        aspect_ratio = cfg.get("aspect_ratio", None)
        assert (
            resolution is not None and aspect_ratio is not None
        ), "resolution and aspect_ratio must be provided if image_size is not provided"
        image_size = get_image_size(resolution, aspect_ratio)
    num_frames = get_num_frames(cfg.num_frames)

    # == build diffusion model ==
    input_size = (num_frames, *image_size)

    dim_mult = vae.model.dim_mult
    dim_mult[1] = dim_mult[1] * 2
    dim_mult[2] = dim_mult[2] * 2
    dim_mult[3] = dim_mult[3] * 2
    latent_size = [(input_size[0] - 1) // dim_mult[1] + 1, int(input_size[1]) // dim_mult[2], int(input_size[2]) // dim_mult[2]]
    # logger.info(f"input_size: {input_size}, latent_size: {latent_size}, dim_mult: {dim_mult}")
    # model is suggested to keep fp32 dtype with AMP and FSDP. Due to: https://github.com/huggingface/accelerate/issues/2624
    model = (
        build_module(
            cfg.model,
            MODELS,
        )
        .to(dtype).eval() # model is suggested to keep fp32 dtype with AMP and FSDP. Due to: https://github.com/huggingface/accelerate/issues/2624
    )
    
    num_params, num_params_trainable = get_model_numel(model)
    logger.info(f"num_params:{num_params}B, num_params_trainable:{num_params_trainable}B")
    
    model = parallelize("wanx2_1_t2v", model)

    logger.info("Finish create wanx core model")

    mode = cfg.get('mode', 'FSDP')
    local_rank = dist.get_rank() % torch.cuda.device_count()
    if mode == 'DDP':
        model = DDP(model, device_ids=[local_rank], output_device=local_rank,find_unused_parameters=True)
    elif mode == 'FSDP':
        fpSixteen = MixedPrecision(param_dtype=dtype, reduce_dtype=torch.float, buffer_dtype=dtype)

        my_auto_wrap_policy = functools.partial(
            lambda_auto_wrap_policy,
            lambda_fn=lambda m: m in (list(model.blocks)),
        )
        
        model = FSDP(model, mixed_precision=fpSixteen, auto_wrap_policy=my_auto_wrap_policy, device_id=torch.cuda.current_device(),
            sharding_strategy=ShardingStrategy.FULL_SHARD, use_orig_params=True, device_mesh=device_mesh)
    model.eval()
                
    # == build scheduler ==
    scheduler = build_module(cfg.scheduler, SCHEDULERS)

    # ======================================================
    # inference
    # ======================================================
    s_t = time.time()

    # == prepare arguments ==
    fps = cfg.fps
    save_fps = cfg.get("save_fps", fps // cfg.get("frame_interval", 1))
    multi_resolution = cfg.get("multi_resolution", None)
    batch_size = cfg.get("batch_size", 1)
    num_sample = cfg.get("num_sample", 1)
    loop = cfg.get("loop", 1)
    # condition_frame_length = cfg.get("condition_frame_length", 5)
    condition_frame_edit = cfg.get("condition_frame_edit", 0.0)
    align = cfg.get("align", None)

    save_dir = cfg.save_dir
    os.makedirs(save_dir, exist_ok=True)
    sample_name = cfg.get("sample_name", None)
    prompt_as_path = cfg.get("prompt_as_path", False)
    
    # gaussian blur
    gaussian_blur = transforms.GaussianBlur(kernel_size=7, sigma=5)

    logger.info("Initializing model-based motion analyzer...")
    motion_analyzer = MotionAnalyzer(device=device)
    logger.info("Motion analyzer is ready.")

    # == Iter over all samples ==
    progress_bar = tqdm(range(len(dataloader)), disable=not is_main_process_bool)
    progress_bar.set_description("Steps")

    for batch in dataloader:
        # == prepare batch prompts ==
        videos = batch.pop("video").to(device, dtype)  # [B, C, T, H, W]
        print(f"Original Video Shape: {videos.shape}")
        original_video = videos
        prompts = batch.pop("text")
        clips = batch.pop("clips")
        print(f"Number of clips: {len(clips)}")

        if cfg.predict_mode != 'predict_future':
            cfg.predict_mode = 'predict_future'
            print('For long video generation, the predict mode must be "predict_future".')
        
        condition_video = videos[:, :, : cfg.condition_frame_length]
        z_condition = vae.encode(condition_video)
        z_condition = torch.stack(z_condition)
        
        mask = torch.ones(*z_condition.shape[0:1], 1, *z_condition.shape[2:5], device=device, dtype=dtype)
        z_condition = torch.cat([z_condition, mask], dim=1)
        
        temp = [original_video[:, :, : cfg.condition_frame_length].squeeze(0)]
        generator = torch.Generator(device=device).manual_seed(cfg.get("seed", 1024))
        
        k_list_timestep=None
        v_list_timestep=None
        k_uncondition_list_timestep=None
        v_uncondition_list_timestep=None
        history_t_length = 0
        # 在main函数循环前初始化历史记录
        history_db = []  # 存储元组(prompt_embedding, k_list, v_list, k_uncond, v_uncond)
        for i, (clip, prompt) in enumerate(zip(clips, prompts)):
            breakpoint()
            # duration = clip[1] - clip[0]
            duration = 5
            if i == len(clips) - 1:
                return_kv = False
            else:
                return_kv = True
            y = encode_prompt(prompt=prompts[i],
                neg_prompt=cfg.sample_neg_prompt,
                text_encoder=text_encoder,
                max_seq_len=cfg.max_seq_len
            )
            # 动态fps
            # coeff = motion_analyzer.get_coeff(prompt[0])
            # base_fps = cfg.fps
            # dynamic_fps = int(base_fps * coeff)
            # log_message = (
            #     f"\nClip {i+1}/{len(prompts)}: [Model-Based] Coeff={coeff:.2f}. "
            #     f"FPS: {base_fps} * {coeff:.2f} => {dynamic_fps}"
            # )
            # logger.info(log_message)

            # latent_size = [int(duration*dynamic_fps) // dim_mult[1] + 1, int(input_size[1]) // dim_mult[2], int(input_size[2]) // dim_mult[2]]

            #latent_size = [(duration*cfg.fps) // dim_mult[1] + 1, int(input_size[1]) // dim_mult[2], int(input_size[2]) // dim_mult[2]]
            if cfg.keep_noise:
                generator = torch.Generator(device=device).manual_seed(cfg.get("seed", 1024))
            z = torch.randn(1, vae.model.z_dim, *latent_size, device=device, generator=generator, dtype=dtype)
            ######################################
            context_list = y['context']  # List[Tensor(valid_len, hidden_dim)]
            # Tip: dim均值得到embed是否合理？
            current_embed = torch.stack([
                 ctx.mean(dim=0) for ctx in context_list  # 对每个样本的有效序列取平均
                ]).to(device) 
            
            # 寻找最相似的历史记录
            similarities = []
            for hist_record in history_db:
                hist_embed = hist_record[0].to(device)  # 将历史embedding移到当前设备
                sim = cosine_similarity(current_embed, hist_embed)
                similarities.append(sim.item())
            
            # 选择top-k相似的历史（例如top2）
            # Tip: 这里可以修改成其他k
            topk = 2
            selected_indices = np.argsort(similarities)[-topk:] if similarities else []
            
            # 合并选中的KV cache
            merged_k = None
            merged_v = None
            merged_k_uncond = None
            merged_v_uncond = None
            final_k = None
            final_v = None
            final_k_uncond = None
            final_v_uncond = None

            for idx in selected_indices:
                hist_embed, hist_k, hist_v, hist_k_uncond, hist_v_uncond = history_db[idx]
                # 合并策略示例：简单拼接
                merged_k = hist_k if merged_k is None else update_kv_cache(merged_k, hist_k)
                merged_v = hist_v if merged_v is None else update_kv_cache(merged_v, hist_v)
                merged_k_uncond = hist_k_uncond if merged_k_uncond is None else update_kv_cache(merged_k_uncond, hist_k_uncond)
                merged_v_uncond = hist_v_uncond if merged_v_uncond is None else update_kv_cache(merged_v_uncond, hist_v_uncond)
            # if merged_k is not None and merged_k_uncond is not None:
            #     print("merged_k",merged_k[0][0].size())
            #     print("merged_v",merged_v[0][0].size())
            #     print("merged_k_uncond",merged_k_uncond[0][0].size())
            #     print("merged_v_uncond",merged_v_uncond[0][0].size())
            # Tip: 这里相当于关闭了Semantic KV的功能
            merged_k, merged_v, merged_k_uncond, merged_v_uncond = None, None, None, None
            # 清理 CUDA 缓存
            if torch.cuda.is_available():
                torch.cuda.empty_cache()
            # 将合并后的历史KV与当前KV结合
            final_k = update_kv_cache(merged_k, k_list_timestep)
            final_v = update_kv_cache(merged_v, v_list_timestep)
            final_k_uncond = update_kv_cache(merged_k_uncond, k_uncondition_list_timestep)
            final_v_uncond = update_kv_cache(merged_v_uncond, v_uncondition_list_timestep)
            # Tip: history_t_length未更新？好像没事
            # if final_k is not None and final_k_uncond is not None:
            #     print("final_k:",final_k[0][0].size())
            #     print("final_v:",final_v[0][0].size())
            #     print("final_k_uncond:",final_k_uncond[0][0].size())
            #     print("final_v_uncond:",final_v_uncond[0][0].size())

            ###########################################################    
            samples, new_k_list_timestep, new_v_list_timestep, new_uncondition_k_list_timestep, new_uncondition_v_list_timestep = scheduler.sample(
                model,
                y,
                z=z,
                video_condition=z_condition,
                mode=cfg.predict_mode,
                device=device,
                additional_args=None,
                progress=verbose,
                mask=None,
                guidance_scale=cfg.guidance_scale,
                video_guidance_scale=cfg.video_guidance_scale,
                generator=generator,
                cfg=cfg,
                return_kv=return_kv and not cfg.inverse,
                return_last_kv=cfg.return_last_kv,
                k_list_timestep=final_k,
                v_list_timestep=final_v,
                k_uncondition_list_timestep=final_k_uncond,
                v_uncondition_list_timestep=final_v_uncond,
                history_t_length=history_t_length
            )
            samples = vae.decode(samples)[0]
            
            ori_mean = torch.mean(original_video[:, :, 0: cfg.condition_frame_length])
            ori_std = torch.std(original_video[:, :, 0: cfg.condition_frame_length])
            samples_mean = torch.mean(samples[:, 0: cfg.condition_frame_length])
            samples_std = torch.std(samples[:, 0: cfg.condition_frame_length])
            samples = (samples - samples_mean) * (ori_std / samples_std) + ori_mean
            
            if cfg.inverse:
                last_result = torch.cat([condition_video, samples.unsqueeze(0)[:, :, cfg.condition_frame_length:]], dim=2)
                last_result = vae.encode(last_result)
                last_result = torch.stack(last_result)  # B, C, T, H, W
                z = torch.randn(1, vae.model.z_dim, *latent_size, device=device, dtype=dtype)
                samples, new_k_list_timestep, new_v_list_timestep, new_uncondition_k_list_timestep, new_uncondition_v_list_timestep = scheduler.refine_sample(
                    model,
                    y,
                    z=z,  # 1, c, t, h, w
                    last_result=last_result,  # tensor: 1, c, t, h, w
                    video_condition=z_condition,  # condition 不变, tensor: 1, c, t, h, w
                    mode=cfg.predict_mode,
                    device=device,
                    additional_args=None,
                    progress=verbose,
                    mask=None,
                    guidance_scale=cfg.guidance_scale,
                    video_guidance_scale=cfg.video_guidance_scale,
                    generator=generator,
                    cfg=cfg,
                    return_kv=return_kv,
                    return_last_kv=cfg.return_last_kv,
                    k_list_timestep=k_list_timestep,
                    v_list_timestep=v_list_timestep,
                    k_uncondition_list_timestep=k_uncondition_list_timestep,
                    v_uncondition_list_timestep=v_uncondition_list_timestep,
                    history_t_length=history_t_length
                )
                samples = vae.decode(samples)[0]
                
            # update kv cache
            # if return_kv and i < 2:
            if return_kv:
                # if k_list_timestep:
                #     print('the shape of k_list_timestep is {} before'.format(k_list_timestep[0][0].size()))
                # print('the shape of new_k_list_timestep is {} before'.format(new_k_list_timestep[0][0].size()))
                k_list_timestep = update_kv_cache(k_list_timestep, new_k_list_timestep)
                v_list_timestep = update_kv_cache(v_list_timestep, new_v_list_timestep)
                k_uncondition_list_timestep = update_kv_cache(k_uncondition_list_timestep, new_uncondition_k_list_timestep)
                v_uncondition_list_timestep = update_kv_cache(v_uncondition_list_timestep, new_uncondition_v_list_timestep)
                # k_list_timestep = new_k_list_timestep
                # v_list_timestep = new_v_list_timestep
                # k_uncondition_list_timestep = new_uncondition_k_list_timestep
                # v_uncondition_list_timestep = new_uncondition_v_list_timestep
                for l, kv in enumerate(k_list_timestep[0]):
                    print(f"Layer {l}: token count = {kv.shape[1]}, full shape = {kv.shape}")
                print('the shape of k_list_timestep is {} after'.format(k_list_timestep[0][0].size()))
                # 保存当前记录到历史数据库（限制最大历史长度）
                history_db.append((
                    current_embed.detach(),
                    new_k_list_timestep,
                    new_v_list_timestep,
                    new_uncondition_k_list_timestep,
                    new_uncondition_v_list_timestep
                ))
                # Tip: 这里需要确定一下，因为如果说我们Semantic KV要与已有的KV拼接的话，取后10个是不是有一定重复，意义相对小一些
                history_db = history_db[-10:]  # 保留最近10条记录
                # ori_mean = torch.mean(original_video[0][:, 0: cfg.condition_frame_length])
                # ori_std = torch.std(original_video[0][:, 0: cfg.condition_frame_length])
                # samples_mean = torch.mean(samples[:, 0: cfg.condition_frame_length])
                # samples_std = torch.std(samples[:, 0: cfg.condition_frame_length])
                # samples = (samples - samples_mean) * (ori_std / samples_std) + ori_mean
                history_t_length += z.shape[2]
        
            temp.append(samples[:, cfg.condition_frame_length:])
            condition_video = samples.unsqueeze(0)[:, :, -cfg.condition_frame_length:, :, :]
            original_video = condition_video
            
            if cfg.noise_aug:
                video_noise_sigma = torch.normal(
                    mean=-3.0, std=0.5, size=(condition_video.size(0),), device=device, dtype=dtype
                    )
                video_noise_sigma = torch.exp(video_noise_sigma)
                condition_video = condition_video + torch.randn_like(condition_video) * video_noise_sigma[:, None, None, None, None]
            z_condition = vae.encode(condition_video)
            z_condition = torch.stack(z_condition)
            mask = torch.ones(*z_condition.shape[0:1], 1, *z_condition.shape[2:5], device=device, dtype=dtype)
            z_condition = torch.cat([z_condition, mask], dim=1)
            
            # if i == 1:
            #     z_condition = torch.zeros_like(z_condition)
            
        temp = torch.cat(temp, dim=1)

        if sp_parallel_rank == 0:
            # == save samples ==
            video_name = prompts[0][0][0:100]
            save_path = os.path.join(cfg.save_dir, video_name)
            save_path = save_sample(
                temp,
                fps=save_fps,
                save_path=save_path,
                verbose=verbose,
            )
            if save_path.endswith(".mp4") and cfg.get("watermark", False):
                time.sleep(1)  # prevent loading previous generated video
                add_watermark(save_path)
        progress_bar.update(1)
    e_t = time.time()
    
    logger.info(f"Inference finished. Per prompt time:{(e_t-s_t):.2f}")
    logger.info("Saved samples to %s", save_dir)
    
    if dist.is_initialized():
        dist.destroy_process_group()


if __name__ == "__main__":
    main()

